Deformable Parts Correlation Filters for Robust Visual Tracking

Deformable parts models show a great potential in tracking by principally addressing non-rigid object deformations and self occlusions, but according to recent benchmarks, they often lag behind the holistic approaches. The reason is that potentially large number of degrees of freedom have to be estimated for object localization and simplifications of the constellation topology are often assumed to make the inference tractable. We present a new formulation of the constellation model with correlation filters that treats the geometric and visual constraints within a single convex cost function and derive a highly efficient optimization for MAP inference of a fully-connected constellation. We propose a tracker that models the object at two levels of detail. The coarse level corresponds a root correlation filter and a novel color model for approximate object localization, while the mid-level representation is composed of the new deformable constellation of correlation filters that refine the object location. The resulting tracker is rigorously analyzed on a highly challenging OTB, VOT2014 and VOT2015 benchmarks, exhibits a state-of-the-art performance and runs in real-time.

==> cut_out.txt <==
\begin{table}[h!]
\caption{\label{tbl:LDPvariants} NEW TABLE Performance of DPT variants is shown in terms of raw and ranks for the reset-based accuracy (acc.) and robustness (rob.). The global performance is determined by the VOT no-reset accuracy (exp. aver. overlap). The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\begin{center}
\begin{tabular}{l | c | c c | c c} 
DPT & Exp. aver. &  \multicolumn{2}{c|}{Raw values}  &  \multicolumn{2}{c}{Ranks}  \\
variant & overlap$\uparrow$  &  res. acc.$\uparrow$  & rob. $\downarrow$  &  res. acc.$\downarrow$ & rob. $\downarrow$  \\ \hline 
\rowcolor{LightGray}
 DPT                        				& 0.388 & 0.62 & 0.44 & 1.24 & 1.16 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_\mathrm{crs}$ 				& 0.338 & 0.55 & 0.56 & 2.92 & 1.52 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_\mathrm{crs}^\mathrm{nos}$  					& 0.227 & 0.57 & 1.13 & 2.80 & 3.56 \\ 
\rowcolor{LightGray}
$\mathrm{DPT}_\mathrm{str}$ 				& 0.341 & 0.56 & 0.55 & 2.20 & 1.60 \\
\rowcolor{LightGray}
$\mathrm{DPT}_\mathrm{loc}$ 				& 0.329 & 0.61 & 0.65 & 1.64 & 1.84 \\ 
\rowcolor{DarkGray}
$\mathrm{DPT}_{3\times 3}^\mathrm{ov}$  		& 0.321 & 0.61 & 0.66 & 1.60 & 1.80 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_{3\times 3}^\mathrm{nov}$	& 0.340 & 0.60 & 0.72 & 1.60 & 2.04 \\
\end{tabular}
\end{center}
\end{table}



\begin{table}[h!]
\caption{\label{tbl:LDPvariants} Performance of DPT variants is shown in terms of raw and ranks for the reset-based accuracy (acc.) and robustness (rob.). The global performance is determined by the VOT no-reset accuracy (exp. aver. overlap). The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\begin{center}
\begin{tabular}{l | c | c c | c c} 
DPT & Exp. aver. &  \multicolumn{2}{c|}{Raw values}  &  \multicolumn{2}{c}{Ranks}  \\
variant & overlap$\uparrow$  &  res. acc.$\uparrow$  & rob. $\downarrow$  &  res. acc.$\downarrow$ & rob. $\downarrow$  \\ \hline 
\rowcolor{LightGray}
 DPT                        				& 0.375 & 0.57 & 0.51 & 2.20 & 1.64 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_\mathrm{crs}$ 				& 0.361 & 0.55 & 0.49 & 2.48 & 1.44 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_\mathrm{crs}^\mathrm{nos}$  	& 0.227 & 0.57 & 1.13 & 2.76 & 3.36 \\ 
\rowcolor{LightGray}
$\mathrm{DPT}_\mathrm{str}$ 				& 0.324 & 0.58 & 0.72 & 1.72 & 2.16 \\
\rowcolor{LightGray}
$\mathrm{DPT}_\mathrm{loc}$ 				& 0.384 & 0.60 & 0.59 & 1.44 & 1.64 \\ 
\rowcolor{DarkGray}
$\mathrm{DPT}_{3\times 3}^\mathrm{ov}$  	& 0.315 & 0.63 & 0.83 & 1.28 & 2.16 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_{3\times 3}^\mathrm{nov}$		& 0.344 & 0.59 & 0.57 & 1.60 & 1.64 \\
\end{tabular}
\end{center}
\end{table}




\begin{table*}[ht]
\vspace*{1em}
\caption{\label{tab:raw_attrib}The per-attribute expected average overlap $\Omega$, reset-based overlap (O) and number of failures (F) over 7 visual attributes for the top 10 ranked trackers. %The practical difference value of each attribute is given next to the name of the attribute in parentheses. 
The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\centering
\scalebox{.55}{
\begin{tabular}{l|c c c|c c c|c c c|c c c|c c c|c c c|c c c|c c c|c c c|c c c}
\multirow{2}{*}{{ }} & \multicolumn{3}{ |c| }{{DPT}} & \multicolumn{3}{ |c| }{{LGT}} & \multicolumn{3}{ |c| }{{DSST}} & \multicolumn{3}{ |c| }{{DGT}} & \multicolumn{3}{ |c| }{{SAMF}} & \multicolumn{3}{ |c| }{{MUSTER}} & \multicolumn{3}{ |c| }{{TGPR}} & \multicolumn{3}{ |c| }{{MEEM}} & \multicolumn{3}{ |c| }{{KCF}} & \multicolumn{3}{ |c }{{HRP}}\\\hline
attribute & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ & $\Omega\uparrow$ & O$\uparrow$ & F$\downarrow$ \\\hline \hline
{camera motion (0.072)} & 0.42 & 0.64 & 12.00 & 0.32 & 0.44 & 15.20 & 0.34 & 0.66 & 20.00 & 0.30 & 0.56 & 19.00 & 0.31 & 0.65 & 24.00 & 0.31 & 0.63 & 22.00 & 0.27 & 0.57 & 27.27 & 0.24 & 0.53 & 25.00 & 0.23 & 0.57 & 34.00 & 0.26 & 0.58 & 30.00 \\
{deformation (0.076)} & 0.27 & 0.59 & 16.00 & 0.26 & 0.42 & 12.60 & 0.19 & 0.56 & 28.00 & 0.21 & 0.54 & 16.00 & 0.17 & 0.59 & 31.00 & 0.17 & 0.55 & 31.00 & 0.16 & 0.53 & 37.07 & 0.15 & 0.52 & 33.00 & 0.13 & 0.53 & 42.00 & 0.13 & 0.50 & 41.00 \\
{empty (0.050)} & 0.68 & 0.49 & 0.00 & 0.62 & 0.51 & 0.00 & 0.68 & 0.54 & 0.00 & 0.68 & 0.67 & 0.00 & 0.69 & 0.56 & 0.00 & 0.67 & 0.51 & 0.00 & 0.55 & 0.41 & 0.00 & 0.57 & 0.47 & 0.00 & 0.47 & 0.56 & 0.00 & 0.61 & 0.26 & 0.00 \\
{illumination change (0.088)} & 0.65 & 0.64 & 2.00 & 0.38 & 0.45 & 1.47 & 0.72 & 0.74 & 1.00 & 0.15 & 0.46 & 14.00 & 0.67 & 0.67 & 1.00 & 0.72 & 0.73 & 1.00 & 0.49 & 0.57 & 3.47 & 0.55 & 0.54 & 2.00 & 0.57 & 0.54 & 1.00 & 0.50 & 0.66 & 4.00 \\
{motion change (0.069)} & 0.36 & 0.64 & 12.00 & 0.31 & 0.46 & 10.47 & 0.25 & 0.64 & 24.00 & 0.30 & 0.58 & 14.00 & 0.24 & 0.66 & 25.00 & 0.22 & 0.64 & 26.00 & 0.21 & 0.55 & 30.20 & 0.19 & 0.53 & 24.00 & 0.18 & 0.57 & 34.00 & 0.17 & 0.60 & 35.00 \\
{occlusion (0.078)} & 0.54 & 0.60 & 1.00 & 0.24 & 0.32 & 3.93 & 0.39 & 0.63 & 3.00 & 0.39 & 0.48 & 1.00 & 0.40 & 0.60 & 4.00 & 0.42 & 0.61 & 3.00 & 0.33 & 0.61 & 5.00 & 0.24 & 0.57 & 3.00 & 0.22 & 0.58 & 6.00 & 0.23 & 0.47 & 5.00 \\
{size change (0.065)} & 0.23 & 0.53 & 9.00 & 0.27 & 0.43 & 7.40 & 0.18 & 0.52 & 15.00 & 0.23 & 0.57 & 6.00 & 0.16 & 0.56 & 18.00 & 0.14 & 0.53 & 19.00 & 0.14 & 0.47 & 21.20 & 0.11 & 0.46 & 15.00 & 0.12 & 0.47 & 27.00 & 0.11 & 0.50 & 27.00 \\\hline
{\average{Average} (0.069)} & 0.39 & 0.61 & 10.96 & 0.33 & 0.46 & 10.86 & 0.30 & 0.62 & 19.28 & 0.28 & 0.56 & 14.31 & 0.27 & 0.63 & 21.76 & 0.26 & 0.61 & 21.39 & 0.24 & 0.54 & 25.76 & 0.22 & 0.52 & 22.04 & 0.21 & 0.55 & 30.24 & 0.20 & 0.55 & 29.13 \\
\end{tabular}
}
\end{table*}

---------------------------------------------------------------------------------------
 
 
 Table~\ref{tab:raw_attrib} shows the raw results computed on each attribute. The attribute-normalized results show that the DPT achieves state-of-the-art accuracy and outperforms the other trackers in robustness. To further analyze the robustness with respect to each attribute, the number of failures per attribute was obtained by summing across all 25 sequences (shown in Figure~\ref{fig:seqn_attn_attf_plots}c). Note that the DPT is again consistently the top or among the top-three trackers at each attribute, which implies that the tracker reaches top performance by consistently addressing well the challenges posed by all attributes. The VOT2014 also provides attribute-normalized ranking that averages ranks across the attributes in contrast to the sequence-normalized ranking. The resulting attribute-normalized AR-rank plot is shown in Figure~\ref{fig:seqn_attn_attf_plots}b, which again shows the DPT close to the upper-right corner, exhibiting top performance. The values of ranks are shown in Table~\ref{tab:ranking_baseline} under \textit{attribute-normalized ranks}. Averaging ranks over both sequence-normalized and attribute-normalized ranks, the DPT is again the top-performing tracker. Figure~\ref{fig:ranking-attributes} shows the AR-rank plots for each visual attribute separately. Note that the DPT is consistently ranked among the top trackers with respect to each attribute.
 
 ------------------------------------------------------------------------------------
The overall performance on the VOT2014~\cite{kristan_vot2014} is shown in Figure~\ref{fig:baseline_sota_plots} and Table~\ref{?}. The DPT achieves a high accuracy and seldom fails. The DPT is nearly always among the top-three performing trackers per sequence in accuracy and robustness. These values are summarized by weighted averaging over all sequences with weights proportional to the sequence length. In terms of average accuracy, the DPT performs nearly as accurate as the most accurate tracker KCF~\cite{henriques2015tracking}. In fact, the difference in average overlaps between DPT and KCF is 0.02, which is lower than the weighted average of practical difference over the sequences (0.068). However, the DPT considerably outperforms all other trackers, including KCF, in robustness meaning that it looses the object much less often. Figure~\ref{fig:results_ar_raw} shows the trackers as points in the 
average accuracy/number-of-failures plot. The point of optimal performance is located at upper-left corner, corresponding to total overlap and zero failures. Note that the DPT is closest to that point among all tested trackers, which indicates that the tracker exhibits excellent performance in accuracy as well as robustness. The DPT outperforms the baseline trackers in all aspects and can be considered a state-of-the-art tracker. The DPT outperforms by a large margin the recently published state-of-the-art context tracker STC~\cite{zhang_stc_eccv2014} as well as the recent Gaussian-process-based tracker TGPR~\cite{gaoECCV2014}, multiple expert entropy minimization tracker MEEM~\cite{meem_eccv14} and the structured SVM tracker Struck~\cite{hare_struck} by producing more accurate tracks as well as exhibiting significant improvement in robustness. The DPT also achieves comparable accuracy to recently published state-of-the-art discriminative trackers e.g., distractor awareness tracker DAT~\cite{posseger_color_cvpr15} and multi store tracker MUSTER~\cite{muster_cvpr15} and discriminative correlation trackers DSST~\cite{danelljan2014accurate}, KCF~\cite{henriques2015tracking} and SAMF~\cite{samf_eccv2014} and significantly outperforms all of them in robustness.  The DPT also outperforms in accuracy and robustness the state-of-the-art part-based trackers, i.e., the structured SVM parts PT~\cite{ruiyao_partbased_cvpr2013}, the segmentation-based DGT~\cite{dgt2014tip} and the stochastic part-based LGT~\cite{lgt_tpami2013}.

Figure~\ref{fig:baseline_sota_plots} also shows the performance of all trackers evaluated on the OTB benchmark~\cite{otb_cvpr2010}. The results are conclusive...
 




To gain further insight into performance, we applied the performance evaluation methodology proposed in the online tracking benchmark, OTB~\cite{otb_cvpr2010}, to the VOT2014 sequences. Figure~\ref{fig:otb_graph} shows success plots for DPT and five top-performing trackers from Table~\ref{tab:ranking_baseline} for which we could obtain the source or executable code, including MUSTER~\cite{muster_cvpr15}, KCF~\cite{henriques2015tracking}, DSST~\cite{danelljan2014accurate} and DAT~\cite{posseger_color_cvpr15} and Struck~\cite{hare_struck} which was included as a standard baseline tracker. The success plot shows the overlap precision with respect to the intersection thresholds. The trackers are ranked using the area under the curve (AUC) measure which is shown in the parenthesis next to the tracker names in the legend. According to this measure, the top three trackers are DPT (0.498 AUC), MUSTER (0.467 AUC) and KCF (0.461 AUC). Note that our DPT outperforms the second-best trackers, MUSTER, by 3.1\% in AUC measure, further supporting the results from the VOT2014 methodology.

%\begin{figure}[!h]
%\begin{center}
%\includegraphics[width=0.8\linewidth]{otb_graph}
%\end{center}
%   \caption{The success plots computed according to the OTB~\cite{otb_cvpr2010} methodology showing the performance of our DPT tracker compared to the other four top-ranked trackers according to the VOT2014. Struck is added for the reference as a standard baseline tracker. The area under the curve (AUC) is given in the parenthesis next to the tracker names in the legend.}
%\label{fig:otb_graph}
%\end{figure}

\begin{comment}
\begin{table*}[!ht]
\caption{\label{tab:raw_results}The per-sequence overlap (O) and number of failures (F) over all 25 sequences for  the top 10 ranked tested trackers. The practical difference value of each sequence is given next to the name of each sequence in parentheses. The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\centering
\scalebox{.8}{
\begin{tabular}{l|c c|c c|c c|c c|c c|c c|c c|c c|c c|c c}
\multirow{2}{*}{{ }} & \multicolumn{2}{ |c| }{{DPT}} & \multicolumn{2}{ |c| }{{DGT}} & \multicolumn{2}{ |c| }{{SAMF}} & \multicolumn{2}{ |c| }{{DSST}} & \multicolumn{2}{ |c| }{{KCF}} & \multicolumn{2}{ |c| }{{LGT}} & \multicolumn{2}{ |c| }{{MEEM}} & \multicolumn{2}{ |c| }{{MUSTER}} & \multicolumn{2}{ |c| }{{DAT}} & \multicolumn{2}{ |c }{{TGPR}}\\\hline
sequence & O $\uparrow$ & F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$\\\hline \hline
{ball (0.026)} & 0.73 & 0.00 & 0.80 & 0.00 & 0.76 & 1.00 & 0.56 & 1.00 & 0.75 & 1.00 & 0.31 & 1.13 & 0.44 & 0.00 & 0.47 & 1.00 & 0.86 & 0.00 & 0.68 & 0.00 \\
{basketball (0.070)} & 0.74 & 0.00 & 0.49 & 0.00 & 0.75 & 0.00 & 0.63 & 1.00 & 0.64 & 0.00 & 0.50 & 0.80 & 0.57 & 1.00 & 0.60 & 0.00 & 0.61 & 1.00 & 0.66 & 0.60 \\
{bicycle (0.073)} & 0.57 & 0.00 & 0.62 & 0.00 & 0.61 & 0.00 & 0.58 & 0.00 & 0.62 & 0.00 & 0.52 & 0.93 & 0.51 & 0.00 & 0.51 & 0.00 & 0.53 & 0.00 & 0.49 & 0.13 \\
{bolt (0.111)} & 0.54 & 0.00 & 0.49 & 0.00 & 0.56 & 2.00 & 0.56 & 1.00 & 0.49 & 3.00 & 0.38 & 0.67 & 0.52 & 2.00 & 0.46 & 1.00 & 0.52 & 0.00 & 0.47 & 2.53 \\
{car (0.036)} & 0.57 & 0.00 & 0.56 & 0.00 & 0.50 & 0.00 & 0.73 & 0.00 & 0.70 & 0.00 & 0.51 & 0.80 & 0.41 & 0.00 & 0.68 & 0.00 & 0.79 & 0.00 & 0.46 & 0.00 \\
{david (0.118)} & 0.78 & 0.00 & 0.53 & 1.00 & 0.81 & 0.00 & 0.80 & 0.00 & 0.81 & 0.00 & 0.56 & 0.00 & 0.72 & 0.00 & 0.80 & 0.00 & 0.64 & 0.00 & 0.60 & 1.20 \\
{diving (0.082)} & 0.41 & 2.00 & 0.34 & 0.00 & 0.24 & 4.00 & 0.44 & 1.00 & 0.25 & 4.00 & 0.33 & 1.27 & 0.25 & 3.00 & 0.24 & 4.00 & 0.41 & 1.00 & 0.27 & 4.00 \\
{drunk (0.046)} & 0.51 & 0.00 & 0.67 & 0.00 & 0.57 & 0.00 & 0.55 & 0.00 & 0.53 & 0.00 & 0.52 & 0.00 & 0.48 & 0.00 & 0.52 & 0.00 & 0.53 & 0.00 & 0.42 & 0.00 \\
{fernando (0.062)} & 0.33 & 1.00 & 0.61 & 0.00 & 0.39 & 1.00 & 0.34 & 1.00 & 0.41 & 1.00 & 0.47 & 0.47 & 0.44 & 2.00 & 0.36 & 1.00 & 0.45 & 0.00 & 0.40 & 1.47 \\
{fish1 (0.065)} & 0.47 & 2.00 & 0.55 & 0.00 & 0.49 & 3.00 & 0.32 & 1.00 & 0.41 & 3.00 & 0.36 & 0.93 & 0.30 & 2.00 & 0.35 & 5.00 & 0.70 & 0.00 & 0.34 & 2.47 \\
{fish2 (0.084)} & 0.41 & 2.00 & 0.48 & 2.00 & 0.30 & 5.00 & 0.35 & 4.00 & 0.26 & 6.00 & 0.28 & 1.80 & 0.25 & 6.00 & 0.32 & 4.00 & 0.41 & 2.00 & 0.26 & 4.40 \\
{gymnastics (0.099)} & 0.54 & 1.00 & 0.58 & 0.00 & 0.54 & 2.00 & 0.63 & 5.00 & 0.53 & 1.00 & 0.48 & 1.00 & 0.52 & 3.00 & 0.53 & 1.00 & 0.58 & 0.00 & 0.51 & 2.93 \\
{hand1 (0.068)} & 0.48 & 1.00 & 0.63 & 1.00 & 0.54 & 3.00 & 0.21 & 2.00 & 0.56 & 3.00 & 0.55 & 0.00 & 0.55 & 2.00 & 0.51 & 3.00 & 0.59 & 1.00 & 0.48 & 4.13 \\
{hand2 (0.068)} & 0.47 & 3.00 & 0.52 & 5.00 & 0.46 & 5.00 & 0.52 & 6.00 & 0.49 & 6.00 & 0.49 & 1.20 & 0.54 & 6.00 & 0.54 & 7.00 & 0.58 & 0.00 & 0.43 & 6.13 \\
{jogging (0.076)} & 0.81 & 1.00 & 0.65 & 0.00 & 0.82 & 1.00 & 0.78 & 1.00 & 0.79 & 1.00 & 0.35 & 1.00 & 0.51 & 1.00 & 0.77 & 1.00 & 0.72 & 0.00 & 0.78 & 1.00 \\
{motocross (0.046)} & 0.40 & 2.00 & 0.49 & 1.00 & 0.40 & 4.00 & 0.42 & 4.00 & 0.36 & 2.00 & 0.41 & 1.00 & 0.41 & 4.00 & 0.36 & 3.00 & 0.35 & 4.00 & 0.35 & 3.53 \\
{polarbear (0.051)} & 0.70 & 0.00 & 0.81 & 0.00 & 0.70 & 0.00 & 0.63 & 0.00 & 0.77 & 0.00 & 0.65 & 0.00 & 0.61 & 0.00 & 0.67 & 0.00 & 0.81 & 0.00 & 0.66 & 0.00 \\
{skating (0.099)} & 0.57 & 1.00 & 0.39 & 7.00 & 0.45 & 0.00 & 0.58 & 0.00 & 0.68 & 1.00 & 0.31 & 0.40 & 0.50 & 1.00 & 0.55 & 0.00 & 0.51 & 5.00 & 0.53 & 1.20 \\
{sphere (0.027)} & 0.81 & 0.00 & 0.84 & 0.00 & 0.87 & 0.00 & 0.92 & 0.00 & 0.89 & 0.00 & 0.64 & 0.00 & 0.70 & 0.00 & 0.91 & 0.00 & 0.78 & 0.00 & 0.72 & 0.00 \\
{sunshade (0.075)} & 0.79 & 0.00 & 0.51 & 0.00 & 0.75 & 0.00 & 0.77 & 0.00 & 0.75 & 0.00 & 0.55 & 0.40 & 0.78 & 0.00 & 0.72 & 0.00 & 0.57 & 0.00 & 0.70 & 0.27 \\
{surfing (0.081)} & 0.89 & 0.00 & 0.63 & 0.00 & 0.79 & 0.00 & 0.89 & 0.00 & 0.79 & 0.00 & 0.56 & 0.00 & 0.74 & 0.00 & 0.80 & 0.00 & 0.75 & 0.00 & 0.86 & 0.00 \\
{torus (0.029)} & 0.84 & 0.00 & 0.82 & 0.00 & 0.83 & 0.00 & 0.80 & 0.00 & 0.84 & 0.00 & 0.63 & 0.00 & 0.82 & 0.00 & 0.82 & 0.00 & 0.82 & 0.00 & 0.66 & 1.53 \\
{trellis (0.068)} & 0.70 & 0.00 & 0.48 & 0.00 & 0.81 & 0.00 & 0.80 & 0.00 & 0.79 & 0.00 & 0.48 & 0.00 & 0.54 & 0.00 & 0.80 & 0.00 & 0.50 & 0.00 & 0.61 & 0.53 \\
{tunnel (0.065)} & 0.45 & 0.00 & 0.43 & 8.00 & 0.54 & 0.00 & 0.80 & 0.00 & 0.68 & 0.00 & 0.36 & 1.47 & 0.31 & 0.00 & 0.78 & 0.00 & 0.47 & 7.00 & 0.44 & 0.27 \\
{woman (0.080)} & 0.75 & 0.00 & 0.53 & 0.00 & 0.75 & 1.00 & 0.78 & 1.00 & 0.74 & 1.00 & 0.36 & 1.13 & 0.72 & 0.00 & 0.75 & 1.00 & 0.64 & 0.00 & 0.77 & 1.00 \\
\hline
{\average{Average} (0.068)} & 0.62 & 0.44 & 0.58 & 1.15 & 0.63 & 0.92 & 0.63 & 0.84 & 0.64 & 0.99 & 0.46 & 0.62 & 0.52 & 0.93 & 0.61 & 0.95 & 0.60 & 0.94 & 0.55 & 1.19 \\ 
\end{tabular}
}
\end{table*}
\end{comment}
      
------------------------------------------------------
MEEM addresses drifting, occlusion, discriminative tracker, explicitly addresses illumination changes and uses color, 


The DPT tracker was compared to the following 17 baseline state-of-the-art trackers: 
(i) the standard baselines, CT~\cite{zhang_ct}, IVT~\cite{ross_ivt}, MIL~\cite{babenko_mil},
(ii) the recent state-of-the-art part-based trackers PT~\cite{ruiyao_partbased_cvpr2013}, DGT~\cite{dgt2014tip}, CMT~\cite{cmt_nabehay_wacv14} and LGT~\cite{lgt_tpami2013} and 
(iii) state-of-the-art discriminative trackers, TGPR~\cite{gaoECCV2014}, Struck~\cite{hare_struck}, DSST~\cite{danelljan2014accurate},\makeNote{MK: Kaj ce vzamemo klasicen KCF tukaj, pri VOT2014/15 pa pac napisemo $KCF_{vot}$?}
KCF~\cite{henriques2015tracking}\footnote{We use the latest version that adapts the scale as well since it performs significantly better than the one originally published.}, SAMF~\cite{samf_eccv2014}, STC~\cite{zhang_stc_eccv2014}, DAT~\cite{posseger_color_cvpr15}\makeNote{Mogoce DAT tu umaknemo? Razen, ce smo boljsi, potem lahko recemo, da primerjamo zato, ker je to segmentacija}, MEEM~\cite{meem_eccv14}, MUSTER~\cite{muster_cvpr15} and HRP~\cite{hrp_iccv15}. This is a highly challenging set of recent state-of-the-art containing all published top-performing trackers on VOT2014, including the winner of the challenge DSST~\cite{danelljan2014accurate} and trackers recently published at major computer vision conferences and journals.

\makeNote{Compared our tracker to correlation filter baselines and part-based baselines, and we added some standard baselines for reference. Show performance on VOT2014 with performance measures AR raw, AR rank, VOT15 expected average overlap and OTB success plot. Then also show the performance of top performers on OTB dataset.}

--------------------------------------------------------------------------------------
\begin{center}
%\scalebox{.99}{
\begin{tabular}{l | c | c c | c c}%{ l| p{0.1325\linewidth} | p{0.09\linewidth} p{0.08\linewidth} | p{0.085\linewidth} p{0.09\linewidth} }
DPT & Exp. aver. &  \multicolumn{2}{c|}{Raw values}  &  \multicolumn{2}{c}{Ranks}  \\
variant & overlap$\uparrow$  &  rob. $\downarrow$  &  res. acc.$\uparrow$  &  rob. $\downarrow$  &  res. acc.$\downarrow$  \\
% {DPT \newline variant} & {Expected \newline overlap} $\uparrow$ &  { Raw \newline acc. } $\uparrow$ &  {Raw \newline rob.} $\downarrow$ & {Rank \newline acc.} $\downarrow$ & {Rank \newline rob.} $\downarrow$ \\ \hline%\hline
\rowcolor{DarkGray}
 DPT                        				& 0.388 & 0.62 & 0.44 & 1.24 & 1.16 \\ %\hline
\rowcolor{LightGray}
$\mathrm{DPT}_\mathrm{crs}$ 				& 0.338 & 0.55 & 0.56 & 2.92 & 1.52 \\
\rowcolor{LightGray}
$\mathrm{DPT}_\mathrm{crs}^\mathrm{nos}$  					& 0.227 & 0.57 & 1.13 & 2.80 & 3.56 \\ %\hline
\rowcolor{DarkGray}
$\mathrm{DPT}_\mathrm{str}$ 				& 0.341 & 0.56 & 0.55 & 2.20 & 1.60 \\
\rowcolor{DarkGray}
$\mathrm{DPT}_\mathrm{loc}$ 				& 0.329 & 0.61 & 0.65 & 1.64 & 1.84 \\ %\hline
\rowcolor{LightGray}
$\mathrm{DPT}_{3\times 3}^\mathrm{ov}$  		& 0.321 & 0.61 & 0.66 & 1.60 & 1.80 \\
\rowcolor{LightGray}
$\mathrm{DPT}_{3\times 3}^\mathrm{nov}$	& 0.340 & 0.60 & 0.72 & 1.60 & 2.04 \\
%  DPT                        				& 0.3881 & 0.62 & 0.44 & 1.24 & 1.16 \\\hline
% $\mathrm{DPT}_\mathrm{crs}$ 				& 0.3375 & 0.55 & 0.56 & 2.92 & 1.52 \\
% $\mathrm{DPT}_{crs\_nos}$  					& 0.2270 & 0.57 & 1.13 & 2.80 & 3.56 \\\hline
% $\mathrm{DPT}_\mathrm{str}$ 				& 0.3408 & 0.56 & 0.55 & 2.20 & 1.60 \\
% $\mathrm{DPT}_\mathrm{loc}$ 				& 0.3288 & 0.61 & 0.65 & 1.64 & 1.84 \\\hline
% $\mathrm{DPT}_{3\times 3}\mathrm{ov}$  		& 0.3209 & 0.61 & 0.66 & 1.60 & 1.80 \\
% $\mathrm{DPT}_{3\times 3}\mathrm{nonov}$	& 0.3397 & 0.60 & 0.72 & 1.60 & 2.04 \\
\end{tabular}
%}
\end{center}
\end{table}

-------------------------------------------------------------------
\subsection{Experimental setup} \label{sec:setup}

The DPT was evaluated on the recent benchmark VOT2014~\cite{kristan_vot2014,Kristan2015}, which is the largest short-term tracking benchmark in the number of tested trackers. The benchmark sequences have been collected from the recent Amsterdam library of ordinary videos~\cite{alov_pami2014}, Online tracking benchmark~\cite{otb_cvpr2010} as well as from a set of previously unpublished sequences. A sequence selection protocol was applied to construct a dataset of 25 sequences that reflect real-life phenomena while keeping the number of sequences low. The objects are annotated by rotated bounding boxes and all sequences are per-frame annotated by visual attributes.
 
The VOT2014 evaluation protocol initializes the tracker from a ground truth bounding box. Once the overlap between the ground truth and tracker output bounding box falls to zero, a failure is detected and tracker is re-initialized. The benchmark measures two aspects of tracking performance: accuracy and robustness. The accuracy is measured as the average overlap, while the robustness measures the number of failures during tracking. Apart from reporting raw accuracy/robustness values, the benchmark can rank trackers with respect to these measures separately and adjusts the ranks by identifying groups of trackers that perform indistinguishably. The adjustment can be made by taking the mean, max or min rank from the group. In our setup the adjusted rank is the minimum rank in the group to prevent a potentially poorly-performing tracker pulling down the rank of a better-performing one. The performance equivalency is established by tests of statistical and practical differences. According to VOT2014~\cite{kristan_vot2014}, the practical difference level was estimated for the ground truth on each sequence and specifies a level of noise in ground truth annotation. Any difference in accuracy of trackers below the level of practical difference is considered negligible. Our raw VOT toolkit outputs as well as the tracker reference source code will be made publicly available for reproducibility of the results.
 
\subsection{The DPT design analysis} \label{sec:ldp_analysis}

The design analysis is structured into three sections. Section~\ref{sec:spring_optimization_comparison} analyzes the proposed spring system optimization, Section~\ref{sec:ldp_variants} reports analysis of the main DPT parameters and Section~\ref{sec:occlusion_handling} reports qualitative demonstration of parts updating during occlusion.
 
\subsubsection{Analysis of the spring system optimization} \label{sec:spring_optimization_comparison}

The iterated direct approach (IDA) for spring energy minimization (Section~\ref{sec:springsOptimization}) was compared to a baseline optimization approach. In a preliminary study we tested a standard gradient descent, but observed poor performance. On the other hand, much better behavior was observed with the conjugated gradient descent (CGD) and we report the results here only for the CGD.

For controlled experimental analysis, we simulated a spring system with four dynamic and anchor nodes and averaged the performance over 100,000 random repetitions. In particular, dynamic nodes were initialized on the positions (0,0), (0,1), (1,0) and (1,1). Each node was displaced by the vector $\mathbf{d} = [d_x, d_y]$, where $d_x$ and $d_y$ were sampled from uniform distribution $\mathcal{U}([-0.5; 0.5])$. Each anchor node was set by displacing the corresponding dynamic node by the vector $\mathbf{b} = [b_x, b_y]$, where $b_x$ and $b_y$ were sampled from uniform distribution $\mathcal{U}([-0.25; 0.25])$. The stiffness of $i$-th dynamic spring was set to $k_i = (\sigma d_i)^{-2}$, where $d_i$ is the length of the spring and $\sigma$ is the size change, set on $0.1$. The stiffness of $j$-th static spring was set to $k_j = \frac{1}{2} + u_j \overline{k}_{\mathrm{dyn}}$, where $\overline{k}_{\mathrm{dyn}}$ is the average stiffness of the dynamic springs and $u_j \sim \mathcal{U}([0; 1])$ is a uniformly distributed random number. 

The optimization performance was measured by (i) the number of iterations and time required to reach a stable state, and (ii) the remaining energy at that state. Table~\ref{tab:optimization_experiment} summarizes the performance of CGD and IDA.
%The first column shows average, standard deviation and median of the number of iterations needed to reach the stable state. The second column shows these statistics for the remaining energy and the last column is the average time (in milliseconds) required for convergence (both methods were implemented in Matlab).  
The difference in the remaining energy in CGD and IDA is negligible, which means that CGD and IDA reach equivalent solutions. But the difference in energy reduction in consecutive steps and the steps required to reach convergence is significant. The proposed IDA requires approximately half as many iterations as the CGD and is on average approximately more than three-times faster than the CGD. Running at less than 3ms, IDA incurs a negligible overhead on the tracker. Table~\ref{tab:optimization_time_experiment} further breaks down the computational complexity, by showing the average time spent for initialization of both methods and the time for iterating phase. The IDA is faster than the CGD at both stages. The between-iterations energy reduction averaged over all trials is shown in Figure~\ref{fig:cgd_ida_energy}. The IDA reduces the energy at a much faster rate.
\begin{table}[h!]
\caption{\label{tab:optimization_experiment}Comparison of the proposed iterative direct approach (IDA) and conjugated gradient descent (CGD). The number of iterations required to reach the stable state, the time required to reach that state and the remaining energy are denoted by \textit{Num. of iterations}, \textit{Time} and \textit{Energy}, respectively. Both approaches were implemented in Matlab.}
\begin{center}
\scalebox{0.9}{
\begin{tabular}{l|c c c|c c c| c}
\multicolumn{1}{c}{ } & \multicolumn{3}{|c|}{\bf{Num. of iterations}} & \multicolumn{3}{|c|}{\bf{Energy}} & \bf{Time} \\
\hline
\bf{Method} & Avg & Std & Median & Avg & Std & Median & Avg [ms] \\
\hline
\hline
IDA & 12.75 & 9.32 & 10 & 1.22 & 3.34 & 0.83 & 2.92 \\
CGD & 28.01 & 9.90 & 28 & 1.28 & 3.34 & 0.83 & 9.72 \\
\end{tabular}
}
\end{center}
\end{table}
\begin{figure}[h]
\begin{center}
\includegraphics[width=0.9\linewidth]{cgd_ida_energy}
\end{center}
   \caption{The spring system remaining energy w.r.t. the iterations. Experiment is averaged over 10,000 random spring systems.}
\label{fig:cgd_ida_energy}
\end{figure}  
\begin{table}[h!]
\caption{\label{tab:optimization_time_experiment}Average time for initialization, iterations and sum of both. The last column shows the average time for one iteration. The number in parenthesis is the average time for one iteration without considering the initialization phase.}
\begin{center}
\scalebox{0.9}{
\begin{tabular}{l|c c|c|c|c}
\multicolumn{1}{c}{ } & \multicolumn{3}{|c|}{\bf{Average time [ms]}} & \multicolumn{1}{|c|}{\bf{ }} &  \\
\hline
\bf{Method} & Init & Iterations & Total & Avg. Iterations & ms per-iteration \\
\hline
\hline
IDA & 0.18 & 2.74 & 2.92 & 12.75 & 0.23 (0.215) \\
CGD & 0.35 & 9.37 & 9.72 & 28.01 & 0.35 (0.335) \\
\end{tabular}
}
\end{center}
\end{table}

We have also observed that the IDA is numerically better behaved than the CGD. Figure~\ref{fig:springs-optimization} shows an example of a spring system, where CGD does not reach the optimal state. Note that the IDA converged to a stable state with much lower energy, than the CGD. The poor convergence is caused by the very small distance between a pair of nodes compared to the other distances resulting in poor gradient estimation in CGD, while the IDA avoids this by the closed-form solutions for the marginal 1D spring systems. The IDA converged in 5 iterations, while the CGD stopped after 471 iterations. The spring systems like the one described here were automatically detected and removed in the simulated experiment used to generate the results in Table~ \ref{tab:optimization_experiment}  and Table~\ref{tab:optimization_time_experiment} in favor of CGD. 
\begin{figure}[h!]
\begin{center}
\includegraphics[width=0.9\linewidth]{springs-optimization2}
\end{center}
   \caption{The figure shows poor convergence of CGD compared to IDA on a spring system. The blue lines represent dynamic springs of an initial spring system and the red lines represent dynamic springs of spring system after optimization. The green small circles denote the dynamic nodes. The black crosses represent anchor nodes and the dotted lines are static springs before and after optimization. The energy of the final optimized spring system is shown as well.}
\label{fig:springs-optimization}
\end{figure}


\subsubsection{DPT parameters analysis} \label{sec:ldp_variants}

The design choices of DPT have been analyzed on the VOT2014 dataset by evaluating several DPT variants on each sequence and averaging the results. Tracker performance is characterized by the average accuracy and the average robustness (number of failures). We also apply the VOT ranking that uses the strict tests of practical difference and statistical significance to indicate whether the raw values are significantly different.

To quantify the influence of the constellation topology, the DPT with a fully-connected constellation of $N_p=2 \times 2=4$ parts was compared to an DPT with a star-based constellation ($\mathrm{DPT}_\mathrm{str}$). Results are shown in Table~\ref{tbl:LDPvariants}. The fully-connected topology results in a more accurate tracking as well as in reducing the number of failures, resulting in a much more robust tracking. 

To quantify the influence of number of parts, we increased the number parts in the DPT to $N_p=3 \times 3=9$ parts, but kept their size the same as in DPT. This tracker is denoted in Table~\ref{tbl:LDPvariants} as $\mathrm{DPT}_{3\times 3}$. The expected average overlap of a tracker with non-overlapping parts is slightly better than for the tracker with overlapping parts, but both are significantly outperformed by the proposed DPT. The improvement is approximately $15\%$ compared to the best $\mathrm{DPT}_{3\times 3}$ tracker.


Finally, to demonstrate the contribution of the mid-level constellation we consider tracking only by the coarse model, i.e., the correlation filter with our segmentation, from Section~\ref{sec:coarseRepresent} ($\mathrm{DPT}_\mathrm{crs}$). The accuracy and the robustness are significantly reduced in comparison to the full DPT. \hl{In particular, the accuracy of $\mathrm{DPT}_\mathrm{crs}$ is increased by over $10\%$, the failure rate is reduced by over $20\%$  and the average expected overlap is increased by over $??\%$ when adding the lower layer. Note that the improvements in the accuracy and robustness are statistically as well as practically significant.} 
 

\begin{table}[h!]
\caption{\label{tbl:LDPvariants} Performance of DPT variants. The raw accuracy and robustness are denoted by \textit{Raw acc.} and \textit{Raw rob.}, respectively, while the ranks are denoted by \textit{Rank acc.} and \textit{Rank rob.}. The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\begin{center}
\scalebox{.9}{
\begin{tabular}{ l| c c | c c }
 DPT variant                         &  {Raw acc.} $\uparrow$ &  {Raw rob.} $\downarrow$ & {Rank acc.} $\downarrow$ & {Rank rob.} $\downarrow$ \\\hline\hline
 DPT                        & 0.62 & 0.44 & 1.12 & 1.16 \\
$\mathrm{DPT}_\mathrm{crs}$ & 0.55 & 0.56 & 1.96 & 1.36 \\
$\mathrm{DPT}_{3\times 3}$  & 0.61 & 0.66 & 1.16 & 1.52 \\
$\mathrm{DPT}_\mathrm{str}$ & 0.53 & 1.27 & 2.36 & 2.28 \\
\end{tabular}
}
\end{center}
\end{table}

\subsubsection{Partial occlusion handling} \label{sec:occlusion_handling}

An experiment was performed to qualitatively demonstrate the effectiveness of part adaptations during significant partial occlusions. The DPT was applied to a well-known sequence, in which the object (face) undergoes repetitive partial occlusions by a book (see Figure~\ref{fig:face_occlusion}). The DPT tracked the face without failures. Figure~\ref{fig:face_occlusion} shows images of the face taken from the sequence along with the graph of color-coded part weights ${w}_{t}^{(i)}$. The automatically computed adaptation threshold is shown in gray. Recall that part is updated if the weight exceeds this threshold (Section~\ref{sec:tracking}). Observe that partial occlusions are clearly identified by the weight graphs, resulting in drift prevention and successful tracking through partial occlusions.
\begin{figure}[h!]
\begin{center}
\includegraphics[width=\linewidth]{face_horiz2}
\end{center}
   \caption{Qualitative tracking results of partially occluded object. A sketch of parts is shown on the right-hand side. Part weights are color-coded, with the update threshold shown in gray.}
\label{fig:face_occlusion}
\end{figure}


\subsection{Comparison to the state-of-the-art} \label{sec:experiments_comparison}

The DPT tracker was compared to the following 17 trackers: 
(i) the standard baselines, CT~\cite{zhang_ct}, IVT~\cite{ross_ivt}, MIL~\cite{babenko_mil},
(ii) the recent state-of-the-art part-based trackers PT~\cite{ruiyao_partbased_cvpr2013}, DGT~\cite{dgt2014tip}, CMT~\cite{cmt_nabehay_wacv14} and LGT~\cite{lgt_tpami2013} and 
(iii) state-of-the-art discriminative trackers, TGPR~\cite{gaoECCV2014}, Struck~\cite{hare_struck}, DSST~\cite{danelljan2014accurate}, KCF~\cite{henriques2015tracking}\footnote{We use the latest version that adapts the scale as well since it performs significantly better than the one originally published.}, SAMF~\cite{samf_eccv2014}, STC~\cite{zhang_stc_eccv2014}, DAT~\cite{posseger_color_cvpr15}, MEEM~\cite{meem_eccv14}, MUSTER~\cite{muster_cvpr15} and HRP~\cite{hrp_iccv15}. This is a highly challenging set of recent state-of-the-art containing all published top-performing trackers on VOT2014, including the winner of the challenge DSST~\cite{danelljan2014accurate} and trackers recently published at major computer vision conferences and journals.
\begin{figure*}[ht!]
\begin{center}
\includegraphics[width=\linewidth]{seqnorm_atnorm_perat_results}
\end{center}
   \caption{The VOT2014 sequence-normalized (a), attribute-normalized AR-rank plots (b) and per-attribute failures plot (c) showing the average number of failures per visual attribute for each tracker on 200 frames.}
\label{fig:seqn_attn_attf_plots}
\end{figure*}

\subsubsection{Per-sequence analysis}  

The raw per-sequence accuracy and robustness values are shown in Table~\ref{tab:raw_results}. It can be seen that the DPT achieves a high accuracy at low number of failures across all sequences. The DPT is nearly always among the top-three performing trackers per sequence in accuracy and robustness. These values are summarized by weighted averaging over all sequences with weights proportional to the sequence length. In terms of average accuracy, the DPT performs nearly as accurate as the most accurate tracker KCF~\cite{henriques2015tracking}. In fact, the difference in average overlaps between DPT and KCF is 0.02, which is lower than the weighted average of practical difference over the sequences (0.068). However, the DPT considerably outperforms all other trackers, including KCF, in robustness meaning that it looses the object much less often.
\begin{figure}[h]
\begin{center}
\includegraphics[width=0.9\linewidth]{raw-ar}
\end{center}
   \caption{The plot shows each tracker as a point in the accuracy/number-of-failures space when averaging over the sequences from Table~\ref{tab:raw_results}.}
\label{fig:results_ar_raw}
\end{figure}

Figure~\ref{fig:results_ar_raw} shows the trackers as points in the 
average accuracy/number-of-failures plot. The point of optimal performance is located at upper-left corner, corresponding to total overlap and zero failures. Note that the DPT is closest to that point among all tested trackers, which indicates that the tracker exhibits excellent performance in accuracy as well as robustness. The DPT outperforms the baseline trackers in all aspects and can be considered a state-of-the-art tracker. The DPT outperforms by a large margin the recently published state-of-the-art context tracker STC~\cite{zhang_stc_eccv2014} as well as the recent Gaussian-process-based tracker TGPR~\cite{gaoECCV2014}, multiple expert entropy minimization tracker MEEM~\cite{meem_eccv14} and the structured SVM tracker Struck~\cite{hare_struck} by producing more accurate tracks as well as exhibiting significant improvement in robustness. The DPT also achieves comparable accuracy to recently published state-of-the-art discriminative trackers e.g., distractor awareness tracker DAT~\cite{posseger_color_cvpr15} and multi store tracker MUSTER~\cite{muster_cvpr15} and discriminative correlation trackers DSST~\cite{danelljan2014accurate}, KCF~\cite{henriques2015tracking} and SAMF~\cite{samf_eccv2014} and significantly outperforms all of them in robustness. 

Note that the parts in DPT constellation are essentially KCF~\cite{henriques2015tracking} trackers without scale adaptation. The significant increase of the robustness compared to KCF~\cite{henriques2015tracking} thus speaks of effectiveness of the proposed constellation model that is used in DPT. The DPT also outperforms in accuracy and robustness the state-of-the-art part-based trackers, i.e., the structured SVM parts PT~\cite{ruiyao_partbased_cvpr2013}, the segmentation-based DGT~\cite{dgt2014tip} and the stochastic part-based LGT~\cite{lgt_tpami2013}.
\begin{table}[h!]
\caption{\label{tab:ranking_baseline}Tracker ranks on accuracy (A), robustness (R) and averaged ranks (Av) for the sequence-normalized and attribute-normalized ranking (smaller value means better performance). The last column shows average ranks over both normalization types. }
%Trackers ranked first, second and last are shown in red, blue and green, respectively.}
\begin{center}
\scalebox{.9}{
\begin{tabular}{l|c c c|c c c| c}
\multicolumn{1}{ c }{} & \multicolumn{3}{ c }{{ seq. normalized }} & \multicolumn{3}{ c }{{ attrib. normalized }} & All \\\hline
tracker & {A} & {R} & {Av} & {A} & {R} & {Av} & {Av} \\\hline\hline
{DPT} & 2.96 & 2.04 & 2.50 & 2.17 & 1.83 & 2.00 & 2.25 \\
{KCF} & 2.20 & 4.08 & 3.14 & 1.50 & 3.33 & 2.42 & 2.78 \\
{DSST} & 2.96 & 3.80 & 3.38 & 1.50 & 3.00 & 2.25 & 2.81 \\
{DAT} & 3.72 & 3.12 & 3.42 & 2.50 & 2.33 & 2.42 & 2.92 \\
{MUSTER} & 2.88 & 3.88 & 3.38 & 2.00 & 3.00 & 2.50 & 2.94 \\
{SAMF} & 2.92 & 4.12 & 3.52 & 1.67 & 3.33 & 2.50 & 3.01 \\
{DGT} & 5.20 & 3.04 & 4.12 & 4.50 & 2.50 & 3.50 & 3.81 \\
{MEEM} & 5.52 & 4.28 & 4.90 & 7.17 & 3.67 & 5.42 & 5.16 \\
{TGPR} & 5.04 & 6.64 & 5.84 & 6.67 & 6.00 & 6.33 & 6.09 \\
{LGT} & 8.60 & 4.52 & 6.56 & 10.83 & 1.83 & 6.33 & 6.45 \\
{HRP} & 6.08 & 6.36 & 6.22 & 7.50 & 6.83 & 7.17 & 6.69 \\
{Struck} & 6.36 & 7.60 & 6.98 & 6.67 & 7.00 & 6.83 & 6.91 \\
{PT} & 7.36 & 7.00 & 7.18 & 7.33 & 6.67 & 7.00 & 7.09 \\
{STC} & 7.68 & 9.44 & 8.56 & 9.00 & 12.67 & 10.83 & 9.70 \\
{IVT} & 8.16 & 10.40 & 9.28 & 10.00 & 12.33 & 11.17 & 10.22 \\
{MIL} & 11.40 & 7.84 & 9.62 & 14.67 & 9.17 & 11.92 & 10.77 \\
{CT} & 10.24 & 9.48 & 9.86 & 13.00 & 10.50 & 11.75 & 10.81 \\
{CMT} & 8.36 & 15.04 & 11.70 & 8.67 & 17.67 & 13.17 & 12.43 \\
\end{tabular}
}
\end{center}
\end{table}

The improvements of DPT over state-of-the-art are further supported by running the rigorous VOT2014 per-sequence ranking analysis with min-rank equivalency rule in which the final ranking is the average of per-sequence rankings. The results are shown in Table~\ref{tab:ranking_baseline} under \textit{sequence-normalized ranks} and visualized by the AR-rank plot in Figure~\ref{fig:seqn_attn_attf_plots}a. The point of top performance is in the upper-right corner at which a tracker would be ranked highest in terms of accuracy and robustness. Compared to top-performing trackers, the DPT achieves competitive rank in terms of accuracy and outperforms all trackers in robustness. The results in Table~\ref{tab:ranking_baseline} show that the DPT achieves the best average rank among all tested trackers. Additional qualitative examples of tracking with DPT are shown in Figure~\ref{fig:qualitatComparison}.

\begin{table*}[!ht]
\caption{\label{tab:raw_results}The per-sequence overlap (O) and number of failures (F) over all 25 sequences for  the top 10 ranked tested trackers. The practical difference value of each sequence is given next to the name of each sequence in parentheses. The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\centering
\scalebox{.8}{
\begin{tabular}{l|c c|c c|c c|c c|c c|c c|c c|c c|c c|c c}
\multirow{2}{*}{{ }} & \multicolumn{2}{ |c| }{{DPT}} & \multicolumn{2}{ |c| }{{DGT}} & \multicolumn{2}{ |c| }{{SAMF}} & \multicolumn{2}{ |c| }{{DSST}} & \multicolumn{2}{ |c| }{{KCF}} & \multicolumn{2}{ |c| }{{LGT}} & \multicolumn{2}{ |c| }{{MEEM}} & \multicolumn{2}{ |c| }{{MUSTER}} & \multicolumn{2}{ |c| }{{DAT}} & \multicolumn{2}{ |c }{{TGPR}}\\\hline
sequence & O $\uparrow$ & F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$& O $\uparrow$& F $\downarrow$\\\hline \hline
{ball (0.026)} & 0.73 & 0.00 & 0.80 & 0.00 & 0.76 & 1.00 & 0.56 & 1.00 & 0.75 & 1.00 & 0.31 & 1.13 & 0.44 & 0.00 & 0.47 & 1.00 & 0.86 & 0.00 & 0.68 & 0.00 \\
{basketball (0.070)} & 0.74 & 0.00 & 0.49 & 0.00 & 0.75 & 0.00 & 0.63 & 1.00 & 0.64 & 0.00 & 0.50 & 0.80 & 0.57 & 1.00 & 0.60 & 0.00 & 0.61 & 1.00 & 0.66 & 0.60 \\
{bicycle (0.073)} & 0.57 & 0.00 & 0.62 & 0.00 & 0.61 & 0.00 & 0.58 & 0.00 & 0.62 & 0.00 & 0.52 & 0.93 & 0.51 & 0.00 & 0.51 & 0.00 & 0.53 & 0.00 & 0.49 & 0.13 \\
{bolt (0.111)} & 0.54 & 0.00 & 0.49 & 0.00 & 0.56 & 2.00 & 0.56 & 1.00 & 0.49 & 3.00 & 0.38 & 0.67 & 0.52 & 2.00 & 0.46 & 1.00 & 0.52 & 0.00 & 0.47 & 2.53 \\
{car (0.036)} & 0.57 & 0.00 & 0.56 & 0.00 & 0.50 & 0.00 & 0.73 & 0.00 & 0.70 & 0.00 & 0.51 & 0.80 & 0.41 & 0.00 & 0.68 & 0.00 & 0.79 & 0.00 & 0.46 & 0.00 \\
{david (0.118)} & 0.78 & 0.00 & 0.53 & 1.00 & 0.81 & 0.00 & 0.80 & 0.00 & 0.81 & 0.00 & 0.56 & 0.00 & 0.72 & 0.00 & 0.80 & 0.00 & 0.64 & 0.00 & 0.60 & 1.20 \\
{diving (0.082)} & 0.41 & 2.00 & 0.34 & 0.00 & 0.24 & 4.00 & 0.44 & 1.00 & 0.25 & 4.00 & 0.33 & 1.27 & 0.25 & 3.00 & 0.24 & 4.00 & 0.41 & 1.00 & 0.27 & 4.00 \\
{drunk (0.046)} & 0.51 & 0.00 & 0.67 & 0.00 & 0.57 & 0.00 & 0.55 & 0.00 & 0.53 & 0.00 & 0.52 & 0.00 & 0.48 & 0.00 & 0.52 & 0.00 & 0.53 & 0.00 & 0.42 & 0.00 \\
{fernando (0.062)} & 0.33 & 1.00 & 0.61 & 0.00 & 0.39 & 1.00 & 0.34 & 1.00 & 0.41 & 1.00 & 0.47 & 0.47 & 0.44 & 2.00 & 0.36 & 1.00 & 0.45 & 0.00 & 0.40 & 1.47 \\
{fish1 (0.065)} & 0.47 & 2.00 & 0.55 & 0.00 & 0.49 & 3.00 & 0.32 & 1.00 & 0.41 & 3.00 & 0.36 & 0.93 & 0.30 & 2.00 & 0.35 & 5.00 & 0.70 & 0.00 & 0.34 & 2.47 \\
{fish2 (0.084)} & 0.41 & 2.00 & 0.48 & 2.00 & 0.30 & 5.00 & 0.35 & 4.00 & 0.26 & 6.00 & 0.28 & 1.80 & 0.25 & 6.00 & 0.32 & 4.00 & 0.41 & 2.00 & 0.26 & 4.40 \\
{gymnastics (0.099)} & 0.54 & 1.00 & 0.58 & 0.00 & 0.54 & 2.00 & 0.63 & 5.00 & 0.53 & 1.00 & 0.48 & 1.00 & 0.52 & 3.00 & 0.53 & 1.00 & 0.58 & 0.00 & 0.51 & 2.93 \\
{hand1 (0.068)} & 0.48 & 1.00 & 0.63 & 1.00 & 0.54 & 3.00 & 0.21 & 2.00 & 0.56 & 3.00 & 0.55 & 0.00 & 0.55 & 2.00 & 0.51 & 3.00 & 0.59 & 1.00 & 0.48 & 4.13 \\
{hand2 (0.068)} & 0.47 & 3.00 & 0.52 & 5.00 & 0.46 & 5.00 & 0.52 & 6.00 & 0.49 & 6.00 & 0.49 & 1.20 & 0.54 & 6.00 & 0.54 & 7.00 & 0.58 & 0.00 & 0.43 & 6.13 \\
{jogging (0.076)} & 0.81 & 1.00 & 0.65 & 0.00 & 0.82 & 1.00 & 0.78 & 1.00 & 0.79 & 1.00 & 0.35 & 1.00 & 0.51 & 1.00 & 0.77 & 1.00 & 0.72 & 0.00 & 0.78 & 1.00 \\
{motocross (0.046)} & 0.40 & 2.00 & 0.49 & 1.00 & 0.40 & 4.00 & 0.42 & 4.00 & 0.36 & 2.00 & 0.41 & 1.00 & 0.41 & 4.00 & 0.36 & 3.00 & 0.35 & 4.00 & 0.35 & 3.53 \\
{polarbear (0.051)} & 0.70 & 0.00 & 0.81 & 0.00 & 0.70 & 0.00 & 0.63 & 0.00 & 0.77 & 0.00 & 0.65 & 0.00 & 0.61 & 0.00 & 0.67 & 0.00 & 0.81 & 0.00 & 0.66 & 0.00 \\
{skating (0.099)} & 0.57 & 1.00 & 0.39 & 7.00 & 0.45 & 0.00 & 0.58 & 0.00 & 0.68 & 1.00 & 0.31 & 0.40 & 0.50 & 1.00 & 0.55 & 0.00 & 0.51 & 5.00 & 0.53 & 1.20 \\
{sphere (0.027)} & 0.81 & 0.00 & 0.84 & 0.00 & 0.87 & 0.00 & 0.92 & 0.00 & 0.89 & 0.00 & 0.64 & 0.00 & 0.70 & 0.00 & 0.91 & 0.00 & 0.78 & 0.00 & 0.72 & 0.00 \\
{sunshade (0.075)} & 0.79 & 0.00 & 0.51 & 0.00 & 0.75 & 0.00 & 0.77 & 0.00 & 0.75 & 0.00 & 0.55 & 0.40 & 0.78 & 0.00 & 0.72 & 0.00 & 0.57 & 0.00 & 0.70 & 0.27 \\
{surfing (0.081)} & 0.89 & 0.00 & 0.63 & 0.00 & 0.79 & 0.00 & 0.89 & 0.00 & 0.79 & 0.00 & 0.56 & 0.00 & 0.74 & 0.00 & 0.80 & 0.00 & 0.75 & 0.00 & 0.86 & 0.00 \\
{torus (0.029)} & 0.84 & 0.00 & 0.82 & 0.00 & 0.83 & 0.00 & 0.80 & 0.00 & 0.84 & 0.00 & 0.63 & 0.00 & 0.82 & 0.00 & 0.82 & 0.00 & 0.82 & 0.00 & 0.66 & 1.53 \\
{trellis (0.068)} & 0.70 & 0.00 & 0.48 & 0.00 & 0.81 & 0.00 & 0.80 & 0.00 & 0.79 & 0.00 & 0.48 & 0.00 & 0.54 & 0.00 & 0.80 & 0.00 & 0.50 & 0.00 & 0.61 & 0.53 \\
{tunnel (0.065)} & 0.45 & 0.00 & 0.43 & 8.00 & 0.54 & 0.00 & 0.80 & 0.00 & 0.68 & 0.00 & 0.36 & 1.47 & 0.31 & 0.00 & 0.78 & 0.00 & 0.47 & 7.00 & 0.44 & 0.27 \\
{woman (0.080)} & 0.75 & 0.00 & 0.53 & 0.00 & 0.75 & 1.00 & 0.78 & 1.00 & 0.74 & 1.00 & 0.36 & 1.13 & 0.72 & 0.00 & 0.75 & 1.00 & 0.64 & 0.00 & 0.77 & 1.00 \\
\hline
{\average{Average} (0.068)} & 0.62 & 0.44 & 0.58 & 1.15 & 0.63 & 0.92 & 0.63 & 0.84 & 0.64 & 0.99 & 0.46 & 0.62 & 0.52 & 0.93 & 0.61 & 0.95 & 0.60 & 0.94 & 0.55 & 1.19 \\ 
\end{tabular}
}
\end{table*}

The VOT2014~\cite{Kristan2015} classified sequences into four classes (hard, intermediate, intermediate/easy and easy) according to the difficulty level they presented to the trackers tested at that benchmark. The AR-plots on the Figure~\ref{fig:ranking-sequences-levels} show rankings of the trackers for a sequence-normalized analysis performed on each of this four sequence subsets.
%A sequence-normalized analysis was performed on each of this four sequence subsets. hard and intermediate subsets.
The DPT tracker is positioned on each plot among the top performing trackers (close to the top-right corner).
\begin{figure}[!h]
\begin{center}
\includegraphics[width=.95\linewidth]{seq-levels-ranks4}
\end{center}
   \caption{Sequence-normalized AR-rank plots for hard, intermediate, intermediate/easy and easy subset of sequences. Each sequence is classified to a difficulty class according to the VOT2014.}
\label{fig:ranking-sequences-levels}
\end{figure}


\subsubsection{Per-attribute analysis}

The VOT2014 benchmark contains per-frame visual attribute annotation. Table~\ref{tab:raw_attrib} shows the raw results computed on each attribute. The attribute-normalized results show that the DPT achieves state-of-the-art accuracy and outperforms the other trackers in robustness. To further analyze the robustness with respect to each attribute, the number of failures per attribute was obtained by summing across all 25 sequences (shown in Figure~\ref{fig:seqn_attn_attf_plots}c). Note that the DPT is again consistently the top or among the top-three trackers at each attribute, which implies that the tracker reaches top performance by consistently addressing well the challenges posed by all attributes. The VOT2014 also provides attribute-normalized ranking that averages ranks across the attributes in contrast to the sequence-normalized ranking. The resulting attribute-normalized AR-rank plot is shown in Figure~\ref{fig:seqn_attn_attf_plots}b, which again shows the DPT close to the upper-right corner, exhibiting top performance. The values of ranks are shown in Table~\ref{tab:ranking_baseline} under \textit{attribute-normalized ranks}. Averaging ranks over both sequence-normalized and attribute-normalized ranks, the DPT is again the top-performing tracker. Figure~\ref{fig:ranking-attributes} shows the AR-rank plots for each visual attribute separately. Note that the DPT is consistently ranked among the top trackers with respect to each attribute.
\begin{figure}[!h]
\begin{center}
\includegraphics[width=\linewidth]{ranks-attributes}
\end{center}
   \caption{The VOT2014 AR-rank plots for each visual attribute. In
each plot the top performing point is top-right corner.}
\label{fig:ranking-attributes}
\end{figure}

\begin{table*}[ht]
\vspace*{1em}
\caption{\label{tab:raw_attrib}The per-attribute overlap (O) and number of failures (F) over all 6 visual attributes for top 10 ranked tested trackers. The practical difference value of each attribute is given next to the name of the attribute in parentheses. The arrows $\uparrow$ and $\downarrow$ indicate that ``higher is better" and ``lower is better", respectively.}
\centering
\scalebox{.78}{
\begin{tabular}{l|c c|c c|c c|c c|c c|c c|c c|c c|c c|c c}
\multirow{2}{*}{{ }} & \multicolumn{2}{ |c| }{{DPT}} & \multicolumn{2}{ |c| }{{DGT}} & \multicolumn{2}{ |c| }{{SAMF}} & \multicolumn{2}{ |c| }{{DSST}} & \multicolumn{2}{ |c| }{{KCF}} & \multicolumn{2}{ |c| }{{LGT}} & \multicolumn{2}{ |c| }{{MEEM}} & \multicolumn{2}{ |c| }{{MUSTER}} & \multicolumn{2}{ |c| }{{DAT}} & \multicolumn{2}{ |c }{{TGPR}}\\\hline
attribute & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ & O$\uparrow$ & F$\downarrow$ \\\hline \hline
{camera motion (0.072)} & 0.64 & 12.00 & 0.56 & 19.00 & 0.65 & 24.00 & 0.66 & 20.00 & 0.66 & 24.00 & 0.44 & 15.20 & 0.53 & 25.00 & 0.63 & 22.00 & 0.62 & 19.00 & 0.57 & 27.27 \\
{empty (0.050)} & 0.51 & 0.00 & 0.67 & 0.00 & 0.57 & 0.00 & 0.56 & 0.00 & 0.54 & 0.00 & 0.52 & 0.00 & 0.49 & 0.00 & 0.53 & 0.00 & 0.53 & 0.00 & 0.43 & 0.00 \\
{illum change (0.088)} & 0.64 & 2.00 & 0.46 & 14.00 & 0.67 & 1.00 & 0.74 & 1.00 & 0.74 & 1.00 & 0.45 & 1.47 & 0.54 & 2.00 & 0.73 & 1.00 & 0.57 & 8.00 & 0.57 & 3.47 \\
{motion change (0.069)} & 0.64 & 12.00 & 0.58 & 14.00 & 0.66 & 25.00 & 0.64 & 24.00 & 0.67 & 26.00 & 0.46 & 10.47 & 0.53 & 24.00 & 0.64 & 26.00 & 0.63 & 12.00 & 0.55 & 30.20 \\
{occlusion (0.078)} & 0.60 & 1.00 & 0.48 & 1.00 & 0.60 & 4.00 & 0.63 & 3.00 & 0.64 & 5.00 & 0.32 & 3.93 & 0.57 & 3.00 & 0.61 & 3.00 & 0.54 & 1.00 & 0.61 & 5.00 \\
{size change (0.065)} & 0.53 & 9.00 & 0.57 & 6.00 & 0.56 & 18.00 & 0.52 & 15.00 & 0.57 & 20.00 & 0.43 & 7.40 & 0.46 & 15.00 & 0.53 & 19.00 & 0.61 & 10.00 & 0.47 & 21.20 \\
\hline
{\average{Average} (0.070)} & 0.62 & 9.59 & 0.56 & 13.78 & 0.64 & 19.23 & 0.64 & 16.90 & 0.65 & 19.79 & 0.44 & 10.34 & 0.52 & 19.06 & 0.62 & 18.77 & 0.61 & 13.17 & 0.54 & 22.67 \\
\end{tabular}
}
\end{table*}

\begin{figure*}[ht!]
\vspace*{1em}
\begin{center}
\includegraphics[width=\linewidth]{perf_examples}
\end{center}
   \caption{Qualitative comparative examples of tracking for DPT, DSST, MUSTER and Struck shown in green, red, magenta and cyan, respectively.}
\label{fig:qualitatComparison}
\end{figure*}

\begin{figure*}[!ht]
\vspace*{1em}
\begin{center}
\includegraphics[width=\linewidth]{frames}%{ldp-frames}
\end{center}
   \caption{Qualitative examples of DPT tracker on six sequences. Tracking bounding box is visualized with yellow color and four parts on mid-level representation are shown in blue.}
\label{fig:ldp-frames}
\end{figure*}

\subsection{The online tracking benchmark analysis}

To gain further insight into performance, we applied the performance evaluation methodology proposed in the online tracking benchmark, OTB~\cite{otb_cvpr2010}, to the VOT2014 sequences. Figure~\ref{fig:otb_graph} shows success plots for DPT and five top-performing trackers from Table~\ref{tab:ranking_baseline} for which we could obtain the source or executable code, including MUSTER~\cite{muster_cvpr15}, KCF~\cite{henriques2015tracking}, DSST~\cite{danelljan2014accurate} and DAT~\cite{posseger_color_cvpr15} and Struck~\cite{hare_struck} which was included as a standard baseline tracker. The success plot shows the overlap precision with respect to the intersection thresholds. The trackers are ranked using the area under the curve (AUC) measure which is shown in the parenthesis next to the tracker names in the legend. According to this measure, the top three trackers are DPT (0.498 AUC), MUSTER (0.467 AUC) and KCF (0.461 AUC). Note that our DPT outperforms the second-best trackers, MUSTER, by 3.1\% in AUC measure, further supporting the results from the VOT2014 methodology.

\begin{figure}[!h]
\begin{center}
\includegraphics[width=0.8\linewidth]{otb_graph}
\end{center}
   \caption{The success plots computed according to the OTB~\cite{otb_cvpr2010} methodology showing the performance of our DPT tracker compared to the other four top-ranked trackers according to the VOT2014. Struck is added for the reference as a standard baseline tracker. The area under the curve (AUC) is given in the parenthesis next to the tracker names in the legend.}
\label{fig:otb_graph}
\end{figure}


-------------------------------------------------------------------
